Appraisal of a Random Bit Generator Utilizing Smartphone Sensors as Entropy Source

We aim to access entropy sources available within smartphones in order to construct and evaluate a random number generator which is competitive in comparison with existing and proven random number generators. A prototype utilizing the herein proposed algorithm shall generate data that can be tested against the Statistical Test Suit provided by NIST. Although our initial intention of using cosmic radiation failed, we were able to extract randomness from incoming video and audio sources. We found that it is possible to access these sources of entropy utilizing sensors from smartphones resulting in 15 out of 15 successful passed tests within the Statistical Test Suit. We also found that wrong methods of sensor data collection using our prototype eventually generates weak random numbers and fails NIST's Statistical Test Suit. Finally, we suggest that in order to reach the initial goal of providing a smartphone-based true nondeterministic random number generator the detection of muons shall be researched.

==> ReadMe/Conferences.csv <==
Name;Location;Webpage;SubmissionDeadline;Comment
Conference on Electrical, Computer, Communications and Mechatronics Engineering (ICECCME);Maledives; http://www.iceccme.com/;Submission Deadline: 10.July 2022
International Performance Computing and Communications Conference (IPCCC);Austin, Texas, USA; https://www.ipccc.org/;
IEEE Photonics Conference’;Vancouver, Canada;https://ieee-ipc.org/;6 June 2022;Comment
IEEE Symposium on Technologies for Homeland Security;Virtual;https://ieee-hst.org/;June 15, 2022;Comment
International Conference on
Cyber Warfare and Security (ICCWS);Islamabad;https://www.nccs.pk/conference/ICCWS-2022-home;12th August 2022;Comment
International Conference on Engineering Management of Communication and Technology (EMCTECH);Vienna, Austria;https://www.aconf.org/conf_181854.html;SubmissionDeadline;Comment
Name;Location;Webpage;SubmissionDeadline;Comment
Name;Location;Webpage;SubmissionDeadline;Comment


Maybes:
International Conference on Communication, Image and Signal Processing (Giongdong, China)
International Conference on Electronics, Computing and Communication Technologies, CONECCT (India)

==> ReadMe/Journals.csv <==
Name;Webpage;SubmissionToPublication;Issues/Year;Comment
Periodical: Security & Privacy, IEEE;https://mc.manuscriptcentral.com/sp-cs;SubmissionDeadline;Comment
IEEE Transactions on Mobile Computing;https://www.computer.org/csdl/journal/tm;42.7 Weeks;12;Comment
IEEE Transactions on Information Forensics and Security;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=10206;27.8 Weeks;12;Comment
IEEE Transactions on Technology and Society;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=8566059;12.6 Weeks;4;Comment
IEEE Transactions on Emerging Topics in Computational Intelligence;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=7433297;32.3 Weeks;6;Comment
Periodical: IT Professional Magazine;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=6294;SubmissionToPublication;6;Comment
Periodical: Computer Architecture Letters, IEEE;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=10208;6.6 Weeks;2;Comment
Periodical: Quantum Electronics, IEEE Journal of;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=3;14.8 Weeks;6;Comment
Electronics Letters ;https://ietresearch.onlinelibrary.wiley.com/toc/1350911x/2014/50/24;SubmissionToPublication;Issues/Year;Comment
Periodical: Sensors Journal, IEEE;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=7361;6.6 Weeks;24;Comment
Name;Webpage;SubmissionToPublication;IssuesYear;Comment
Name;Webpage;SubmissionToPublication;IssuesYear;Comment
Name;Webpage;SubmissionToPublication;IssuesYear;Comment
Name;Webpage;SubmissionToPublication;IssuesYear;Comment
Name;Webpage;SubmissionToPublication;IssuesYear;Comment


MRNG !!! ---> https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=9707723

==> ReadMe/readme.txt <==
Nach recherce der Journals/Konferenzen würde ich versuchen nachfolgende anzustreben. 
Ziel ist es diese Publikation sehr schnell raus zu bekommen um diese in der Folgepublikation zitieren zu können. 

6.2 Weeks Submission to Publishing. 
Periodical: Sensors Journal, IEEE;https://ieeexplore.ieee.org/xpl/RecentIssue.jsp?punumber=7361;6.6 Weeks;24;Comment

Die in dieser Arbeit zitierten ähnliche Werke sind in Electronic magazinen erschienen. Sensoric würde daher auch gut passen, da die Entropyquelle in dem Fall tatsächliche der CMOS sensor ist. 

Persönliche Prestige wäre natürlich diese Konferenz: http://www.iceccme.com/

==> documents/diff.txt <==
diff --git a/thesis/chapters/01_titlepage.tex b/thesis/chapters/01_titlepage.tex
index 7a4b9d8..2071ba0 100644
--- a/thesis/chapters/01_titlepage.tex
+++ b/thesis/chapters/01_titlepage.tex
@@ -46 +46 @@
-{\bf Master Thesis}\\
+{\bf Master's Thesis}\\


diff --git a/thesis/chapters/03_abstract.tex b/thesis/chapters/03_abstract.tex
index 18943bd..4517582 100644
--- a/thesis/chapters/03_abstract.tex
+++ b/thesis/chapters/03_abstract.tex
@@ -34 +34 @@
-    based muon detection. In order to fulfil the research question regarding the creation of a non-deterministic RNG
+    based muon detection. In order to fulfill the research question regarding the creation of a non-deterministic RNG


diff --git a/thesis/chapters/10_introduction.tex b/thesis/chapters/10_introduction.tex
index 6149e3d..43869fc 100644
--- a/thesis/chapters/10_introduction.tex
+++ b/thesis/chapters/10_introduction.tex
@@ -12,3 +12,3 @@
-In cryptography everything is about secure communication. Encryption is when a plaintext and a key are forged
-into a chiphertext which can be decrypted by a symmetric- or asymmetric key. Moreover, not only information should be
-unreadable to anyone without a proper key, excellent cryptography is when the algorithm and methodology of the
+One of the main focuses of cryptography is about secure communication. Encryption is when a plaintext and a key are forged
+into a chiphertext which can be decrypted by a symmetric- or asymmetric key. Information should be
+unreadable to anyone without a proper key. Excellent cryptography is when the algorithm and methodology of the
@@ -19,2 +19,2 @@
-not dice. In fact Einstein predicted theories about how the universe should work, which were later proven to be correct.
-However, in this particular matter it seems, based on what we know today, that he was not right at all. For instance,
+not play dice. In fact, Einstein predicted theories about how the universe should work, which were later proven to be correct.
+In this particular matter it seems, based on what we know today, that he was not right at all. For instance,
@@ -34 +34 @@
-also to private individuals. With a price tag of 1.200 USD and being quite big in size a QRNG does not fit in our pockets and
+also to private individuals. With a price tag of 1.200 USD and being quite huge in size a QRNG does not fit in our pockets and
@@ -36,2 +36,2 @@
-This fact was the inspiration of my Master Thesis to develop an RNG. An RNG based on everyday carry-on items like our
-smartphones. Already available sensors on our smartphones could be used to get the necessary entropy source, for example
+This fact was the inspiration of my Master Thesis to develop a RNG. A RNG based on everyday carry-on items like our
+smartphones. Already available sensors on our smartphones could be used to receive the necessary entropy source, for example
@@ -56 +56 @@
-Random number generators play a huge role in our everyday life, even though we do not recognize them often. Behind a
+Random number generators play a huge role in our everyday life, even though we do not recognize them. Behind a
@@ -59 +59 @@
-In order to address this problem, this Master Thesis will try to create a prototype of an widely available
+In order to address this problem, this Master Thesis will try to create a prototype of a widely available
@@ -62 +62 @@
-providing a prototype of a cheap but strong, thus economical, source of an RNG.\par
+providing a prototype of a cheap but strong, thus economical, source of a RNG.\par
@@ -68,2 +68,2 @@
-internally. Another process will, with the proposed algorithm in this Master Thesis, extract the randomness of the
-so-called raw file into a newly created file. This new file containing the extracted randomness will consist of only
+internally. Another process , with the proposed algorithm in this Master Thesis, extract the randomness of the
+so-called raw file into a newly created file. This new file containing the extracted randomness consist of only
@@ -78 +78 @@
-applications and networks. Furthermore, both clients will need a common set of keys which need to be exchanged once.\vspace{0.5cm}
+applications and networks. Furthermore, both clients need a common set of keys which need to be exchanged once.\vspace{0.5cm}
@@ -95 +95 @@
-The Table \ref{tab:msg_prerequirements}, is a proposal of the prerequirements of what is needed for Bob\footnote{Alice,
+Table \ref{tab:msg_prerequirements}, is a proposal of the prerequirements of what is needed for Bob\footnote{Alice,
@@ -114 +114 @@
-Bob knows that his network is permanently monitored and sends two messages to Alice, as be seen in table \ref{tab:msg}.
+Bob knows that his network is permanently monitored and sends two messages to Alice, as can be seen in Table \ref{tab:msg}.
@@ -125,2 +125,2 @@
-source of entropy. The most relevant to this Master Thesis at hand will be included. Those existing RNGs within the
-literature will be discussed in Chapter \ref{SEC_random_audio_video}. One of them examined the quality of randomness
+source of entropy. The most relevant one for this Master Thesis are included. Those existing RNGs are discussed in
+Chapter \ref{SEC_random_audio_video}. One of them examines the quality of randomness
@@ -129,2 +129,2 @@
-$b \equiv \pmod{2}$. Furthermore, most of them operate on a single color channel. \par
-The Master Thesis at hand uses the knowledge and experience out of existing literature and provides an approach that is
+$b \equiv \pmod{2}$. In addition, most of them operate on a single color channel. \par
+The Master Thesis uses the knowledge and experience based on existing literature and provides an approach that is


diff --git a/thesis/chapters/20_related.tex b/thesis/chapters/20_related.tex
index 4e97bc1..05662ba 100644
--- a/thesis/chapters/20_related.tex
+++ b/thesis/chapters/20_related.tex
@@ -7 +7 @@
-about common domain-specific terms and standards. Finally, it describes what random stands for.
+about common domain-specific terms and standards. Finally, it describes what random stands for in detail.
@@ -20,3 +20,3 @@
-From an informal point of view 'random' is used to explain too complex causes or causes that are not fully explainable by known laws.
-From the formal point of view, the term 'random' is the lack of predictability or patterns. As an example
-for predictability let us assume we collect every tenth result of a coin tossing experiment. If the list of coin tossing results is
+From an informal point of view 'random' is used to explain too complex causes or causes that are not fully explainable by known physical laws.
+From the formal point of view, the term 'random' is the lack of predictability or patterns. For an example of predictability
+every tenth result of a coin tossing experiment is collected. If the list of coin tossing results is
@@ -29 +29,2 @@
-Therefore it can be said that random is a sequence which can not be predicted and has a maximum of information in it.
+Hence, it can be argued that firstly random is a sequence which can not be predicted.
+Secondly random has a maximum of information in included, this concludes that it cannot be compressed.
@@ -54 +55 @@
-As we learned what random meant in the Middle Ages and how the term 'random' is defined by today, we have also learned
+As we learned what random meant in the Middle Ages and how the term 'random' is defined today, we have also seen
@@ -57,2 +58,3 @@
-By external sources, in perspective of software development, it is meant to not use java.random or any other built-in
-Pseudo Random Number Generator (PRNG). The problem with those Pseudo Random Number Generators is that when they are fed with the same
+Taking the perspective of software development external sources are considered in order to not use java.random or any other built-in
+Pseudo Random Number Generator (PRNG).
+The problem with those Pseudo Random Number Generators is that when they are fed with the same
@@ -60 +62 @@
-random numbers as before. Therefore built-in Random Number Generators are deterministic, the same output can be expected
+random numbers as before. Therefore, built-in Random Number Generators are deterministic, the same output can be expected
@@ -72 +74 @@
-signals which travel to the brain and get processed by it, see Figure~\ref{PIC_human_ear}.
+signals which travel to the brain and is processed by it, see Figure~\ref{PIC_human_ear}.
@@ -74 +76 @@
-and background noise which will be stored in the short-term memory.\par
+and background noise which is stored in the short-term memory.\par
@@ -86 +88 @@
-One approach is to work with magnetism, where a small coil is placed near a magnet which generates a magnetic field.
+one approach is to work with magnetism, where a small coil is placed near a magnet which generates a magnetic field.
@@ -105 +107 @@
-It is now clear what randomness meant in earlier stages of history compared to today's definition. The
+Now it is clear what randomness meant in earlier stages of history compared to today's definition. The
@@ -124,6 +126,6 @@
-wavelengths of 400-700 nanometers, is produced, a simply hydrogen atom is taken to describe that process.
-The hydrogen atom has only one electron within its shell which is revolving in one of a limited number of circular
-orbits around the nucleus of the hydrogen atom. The electron is in its so-called ground state when it is the closest to the
-nucleus. On the other hand, there is the state of excitation, in which the electron 'jumps' to an orbit further away of
-the nucleus of the hydrogen atom. To achieve this state of excitation the hydrogen atom has to absorb a certain amount of energy,
-which can be done by, for example, heating the hydrogen. However, as visualized in Figure~\ref{PIC_bohr_model_of_atoms},
+wavelengths of 400-700 nanometers, is produced, a simply hydrogen atom is taken to describe that process. The hydrogen
+atom has only one electron within its shell which revolts in one of a limited number of circular orbits around the
+nucleus of the hydrogen atom. The electron is in its so-called ground state when it is the closest to the nucleus.
+On the other hand, there is the state of excitation, in which the electron 'jumps' to an orbit further away of
+the nucleus of the hydrogen atom. To achieve this state of excitation the hydrogen atom has to absorb a certain amount
+of energy. For example, this can be done by heating the hydrogen atom. However, as visualized in Figure~\ref{PIC_bohr_model_of_atoms},
@@ -132 +134 @@
-of the released photon, thus electromagnetic wave, is in relation to the energy transition. The result of this physical process
+of the released photon, thus the electromagnetic wave, is in relation to the energy transition. The result of this physical process
@@ -146 +148 @@
-    \includegraphics[width=0.4\textwidth]{images/bohrModelOfAtoms.png}
+    \includegraphics[width=0.3\textwidth]{images/bohrModelOfAtoms.png}
@@ -155,10 +157,9 @@
-like our sun. A source of light also has a specific spectrum type. As can be seen in Figure~\ref{PIC_spectral_types}, the
-continuous spectrum is a form of genuine light from a source with the whole spectrum of wavelengths.
-Moreover, an absorption spectrum is when light travels through a thermally cooler
-cloud of gas, some photons, with an appropriate level of energy to some atoms in that gas, get absorbed. Although
-they may be re-emitted, those wavelengths are missing for the observer on the other side of the gas cloud, therefore the
-absorption spectrum is also called dark line spectrum. On the other hand, an emission spectrum is when a gas is
-triggered and atoms are brought to a state of so-called excitation. In that state of excitation those atoms, specific
-for that gas, start to emit light in an related wavelength. Only those wavelengths are visible in the spectrum of the
-observer which is why it is also called bright line spectrum. All three of the discussed spectra's can be seen in
-Figure~\ref{PIC_spectral_types}, (\cite[p.172-176]{openstax:2019}), (\cite{smith:1999}).
+like our sun. A source of light usually has a specific spectrum type. Firstly, the continuous spectrum is a form of
+genuine light from a source with the whole spectrum of wavelengths, as can be seen in Figure~\ref{PIC_spectral_types}.
+Secondly, an absorption spectrum is when light travels through a thermally cooler cloud of gas and photons with an
+appropriate level of energy are absorbed. Although they may be re-emitted, those wavelengths are missing for the
+observer on the other side of the gas cloud, therefore the absorption spectrum is also called dark line spectrum.
+Thirdly, an emission spectrum is when a gas is triggered and atoms are brought to a state of so-called excitation.
+In that state of excitation those atoms, specific for that gas, start to emit light in a related wavelength. Only those
+wavelengths are visible in the spectrum of the observer which is why it is also called bright line spectrum. All three
+of the discussed spectra's can be seen in Figure~\ref{PIC_spectral_types}, (\cite[p.172-176]{openstax:2019}), (\cite{smith:1999}).
@@ -174,2 +175,2 @@
-To finally see, electromagnetic waves, thus photons emitted by electrons switching back from state of excitation to ground state,
-have to travel through the cornea and the lens of our eyes, as can be seen in Figure~\ref{PIC_cross_section_eye}.
+To finally see, electromagnetic waves, thus the photons emitted by electrons switching back from the state of excitation
+to the ground state, have to travel through the cornea and the lens of our eyes, as can be seen in Figure~\ref{PIC_cross_section_eye}.
@@ -632 +633 @@
-In this section the 15 different tests from the test suite provided by the National Institute of Standard and Technology
+In this section, the 15 different tests from the test suite provided by the National Institute of Standard and Technology


diff --git a/thesis/chapters/80_evaluation.tex b/thesis/chapters/80_evaluation.tex
index ca9d35b..4e65852 100644
--- a/thesis/chapters/80_evaluation.tex
+++ b/thesis/chapters/80_evaluation.tex
@@ -5,5 +5,3 @@
-
-In this chapter the different results of the implementation of the ERBG Android application are discussed and
-compared with each other as well as with the results from \cite{braunecker:2012}. A detailed explanation for each
-test, included in the Statistical Test Suite (e.g. Frequency
-, Cumulative Sums, et cetera), is provided within Chapter~\ref{SEC_statistical_tests}.\par
+This chapter discusses and compares the results of from \cite{braunecker:2012} and other RNGs with the implementation
+of the ERBG Android application. A detailed explanation for each test, included in the Statistical Test Suite
+(e.g. Frequency, Cumulative Sums, et cetera), is provided within Chapter~\ref{SEC_statistical_tests}.\par
@@ -13,4 +11,4 @@
-to reproduce the exact same results due to factors which, at this moment of time, cannot be manipulated by humans, it
-is essential to describe the used setup highly detailed to allow a rapprochement. Some of those factors include, but
-are not limited to, for instance the shattering of sunlight in the lens of the camera and/or artifacts captured from
-the image sensor built in the smartphone.
+to reproduce the exact same results. This is due to factors which, at this moment of time, cannot be manipulated by humans.
+Some of those factors include, but are not limited to, for instance the shattering of sunlight in the lens of the
+camera and/or artifacts captured from the image sensor built in the smartphone. Nevertheless, it is essential to describe
+the used setup in detail to allow a rapprochement.
@@ -78 +76 @@
-As mentioned in the beginning it may be very hard to get the same test results without having the raw material video at
+As mentioned in the beginning it may be very difficult to receive the same test results without having the raw material video at
@@ -81 +79 @@
-had  to be considered mostly as non random. For this reason, the desideratum to have a comparable test setup arised.
+had  to be considered mostly as non random. For this reason, the desire to have a comparable test setup arose.
@@ -84 +82 @@
-Figure \ref{fig:carton_template_front}, and Figure~\ref{fig:carton_template_back}.
+Figure~\ref{fig:carton_template_front} and Figure~\ref{fig:carton_template_back}.


diff --git a/thesis/chapters/90_conclusion.tex b/thesis/chapters/90_conclusion.tex
index 2a0a470..0bbeaa7 100755
--- a/thesis/chapters/90_conclusion.tex
+++ b/thesis/chapters/90_conclusion.tex
@@ -8 +8 @@
-as the lack of patterns and  predictability. However, it is not that easy to create a non-deterministic random bit generator
+as the lack of patterns and  predictability. However, it is very challenging to create a non-deterministic random bit generator
@@ -17 +17 @@
-However, it has been shown within Chapter~\ref{sec:results}, that it is possible to generate a sequence of random bits
+However, it has been shown in Chapter~\ref{sec:results}, that it is possible to generate a sequence of random bits
@@ -19 +19 @@
-yet unsolved issue occurred as described in Chapter~\ref{subsec:fail_on_other_devices}, when the raw material videos are gathered
+yet unsolved issue occurred as described in Chapter~\ref{subsec:fail_on_other_devices}, when the raw material videos are gathered  %% are gattheres / tense or contition
@@ -23 +23 @@
-Master Thesis at hand but also has the downside of one failed test and a long duration of gathering the random numbers.\par
+Master Thesis but also has the downside of one failed test and a long duration of gathering the random numbers.\par
@@ -25,2 +25,2 @@
-Quantis QRNG does not always succeed all statistical tests. Moreover after the same binary output of the QRNG has been
-processed through the proposed algorithm within ERBG all statistical test have succeeded.
+Quantis QRNG does not always succeed all statistical tests. Moreover, all statistical test have succeeded after the same
+binary output of the QRNG has been processed through the proposed algorithm within ERBG.
@@ -37,2 +37,2 @@
-particle decays within their half-life. However, as literature and its thereof resulting smartphone application
-called ``CRAYFIS'' have shown, it is possible to detect single muons with the sensitive CMOS sensor of smartphones.\par
+particle decays within their half-life. However, it is possible to detect single muons with the sensitive CMOS sensor
+of smartphones as \cite{whiteson:2015}, has shown with the smartphone application called ``CRAYFIS'' in his scientific work.\par


diff --git a/thesis/thesis.pdf b/thesis/thesis.pdf
index a0fe074..42af395 100644
Binary files a/thesis/thesis.pdf and b/thesis/thesis.pdf differ

